Beyond Prompt-to-App: Accountable Translation in Teacher-Facing Agentic Authoring

Natural-language app builders let domain experts create software, but their pipelines transform professional intent across compilation, generation, checking, and approval. We report a bounded trace study of a teacher-facing agentic authoring system. Evidence comprises six eligible build attempts across three accounts; a separate corpus of 37 workshop units from 23 display names contextualizes commitments without person-level linkage. Compiled specifications added governance requirements, while downstream representations sometimes normalized case-specific learning relations. Two drafts met a stored package/security threshold despite analyzer reservations and unresolved correspondence to their briefs; four attempts in one account produced no usable payload, and repair messages did not translate internal terms into domain-legible revisions. We develop accountable translation as an analytic framework for making consequential changes attributable, inspectable, scoped in validation, and contestable. It extends HCI accounts of traceability and end-user debugging by locating professional authority and repair rights across heterogeneous technical and organizational handoffs.

==> accessibility/tagpdf-parent-child-2.csv <==
%%
%% This is file `tagpdf-parent-child-2.csv',
%% generated with the docstrip utility.
%%
%% The original source files were:
%%
%% tagpdf-data.dtx  (with options: `parent-child-2')
%% 
%% Copyright (C) 2019-2024 Ulrike Fischer
%% 
%% It may be distributed and/or modified under the conditions of
%% the LaTeX Project Public License (LPPL), either version 1.3c of
%% this license or (at your option) any later version.  The latest
%% version of this license is in the file:
%% 
%%    https://www.latex-project.org/lppl.txt
%% 
%% This file is part of the "tagpdf bundle" (The Work in LPPL)
%% and all files in that bundle must be distributed together.
%% 
%% File: tagpdf-data.dtx
%% \ProvidesExplFile {tagpdf-parent-child-2.csv} {2025-01-12} {0.99l}
,,,StructTreeRoot,Document,DocumentFragment,Art,Part,Div,Sect,Aside,BlockQuote,NonStruct,TOC,TOCI,Index,Private,Title,Sub,Quote,Note,Reference,BibEntry,P,Hn,H,Lbl,Code,Em,Strong,Span,Link,Annot,Form,Ruby,RB,RT,RP,Warichu,WT,WP,FENote,L,LI,LBody,Table,TR,TH,TD,THead,TBody,TFoot,Caption,Figure,Formula,math,mathml,Artifact,MC
Document,both,document level,1,0..n,0..n,∅,‡,‡,∅,0..n,0..n,‡,∅,∅,∅,0..n,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,0..n,∅
DocumentFragment,2.0,document level,∅,0..n,0..n,0..n,‡,‡,0..n,0..n,0..n,‡,∅,∅,∅,0..n,∅,∅,∅,∅*,∅,∅,∅,∅,∅,∅,∅*,∅,∅,∅,∅*,∅*,∅,∅,∅,∅,∅,∅,∅,∅,∅*,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅*,∅,∅,∅,∅,0..n,∅
Art,1.7,grouping,∅,0..n,0..n,∅,‡,‡,0..n,0..n,0..n,‡,∅,∅,∅,0..n,∅,∅,∅,0..n,∅,∅,∅,0..1,0..1,∅,∅,∅,∅,∅,0..n,0..n,∅,∅,∅,∅,∅,∅,∅,∅,0..n,∅,∅,0..n,∅,∅,0..n,0..n,∅,∅,∅,0..n,0..n,∅,∅,∅,0..n,∅
Part,both,grouping,∅,0..n,0..n,0..n,‡,‡,0..n,0..n,0..n,‡,0..n,∅,0..n,0..n,0..n,∅,∅,0..n,∅,0..n,∅,∅,∅,∅,0..n,∅,∅,∅,∅*,∅*,∅*,∅,∅,∅,∅,∅,∅,∅,0..n,∅,∅,0..n,∅,∅,∅,∅,∅,∅,∅,0..n,0..n,0..n,∅,∅,0..n,∅
Div,both,grouping,∅,0..n,0..n,0..n,‡,‡,0..n,0..n,0..n,‡,∅,0..n,0..n,0..n,0..n,∅,∅,0..n,∅,0..n,∅,∅,∅,∅,0..n,∅,∅,∅,0..n,0..n,0..n,∅,∅,∅,∅,∅,∅,∅,0..n,∅,0..n,0..n,∅,∅,0..n,0..n,∅,∅,∅,0..n,0..n,0..n,∅,∅,0..n,∅
Sect,both,grouping,∅,0..n,0..n,0..n,‡,‡,0..n,0..n,0..n,‡,∅,∅,0..n,0..n,∅,∅,∅,0..n,∅,∅,∅,0..1,0..1,∅,∅,∅,∅,∅,0..n,0..n,∅,∅,∅,∅,∅,∅,∅,∅,0..n,∅,∅,0..n,∅,∅,0..n,0..n,∅,∅,∅,0..n,0..n,∅,∅,∅,0..n,∅
Aside,2.0,grouping,∅,0..n,0..n,0..n,‡,‡,0..n,∅,∅,‡,∅,∅,∅,0..n,0..n,∅,∅,0..n,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅*,∅*,∅,∅,∅,∅,∅,∅,∅,∅,0..n,∅,∅,0..n,∅,∅,∅,∅,∅,∅,∅,0..n,0..n,0..n,∅,∅,0..n,∅
BlockQuote,1.7,grouping?,∅,0..n,0..n,0..n,‡,‡,0..n,0..n,0..n,‡,∅,∅,∅,0..n,∅,∅,∅,0..n,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅*,∅*,∅,∅,∅,∅,∅,∅,∅,∅,0..n,∅,∅,0..n,∅,∅,∅,∅,∅,∅,∅,0..n,0..n,0..n,∅,∅,0..n,∅
NonStruct,both,grouping,∅,0..n,0..n,0..n,‡,‡,0..n,0..n,0..n,‡,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,∅,∅,0..n,∅
TOC,1.7,grouping,∅,0..n,0..n,0..n,‡,‡,0..n,0..n,0..n,‡,0..n,0..n,∅,0..n,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,0..n,∅
TOCI,1.7,TOC,∅,∅,∅,∅,‡,‡,∅,∅,∅,‡,0..n,∅,∅,0..n,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,0..n,∅
Index,1.7,grouping?,∅,0..n,0..n,0..n,‡,‡,0..n,0..n,0..n,‡,∅,∅,∅,0..n,∅,∅,∅,0..n,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,0..n,∅,∅,0..n,0..n,∅,∅,∅,0..n,0..n,0..n,∅,∅,0..n,∅
Private,1.7,grouping,∅,0..n,0..n,0..n,‡,‡,0..n,0..n,0..n,‡,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,∅,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,∅,∅,0..n,∅
P,both,block,∅,0..n,0..n,0..n,‡,‡,0..n,0..n,0..n,‡,∅,0..n,0..n,0..n,0..n,∅,∅,0..n,∅,0..n,∅,∅,∅,∅,∅,∅,∅,∅,∅*,∅*,∅,∅,∅,∅,∅,∅,∅,∅,0..n,∅,∅,0..n,∅,∅,0..n,0..n,∅,∅,∅,0..n,0..n,0..n,∅,∅,0..n,∅
Hn,both,block,∅,0..n,0..n,0..n,‡,‡,0..n,0..n,0..n,‡,∅,∅,0..n,0..n,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅*,∅*,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,0..n,∅,∅,0..n,0..n,∅,∅,∅,0..n,0..n,0..n,∅,∅,0..n,∅
H,both,block,∅,0..1,0..1,0..1,‡,‡,0..1,0..1,0..1,‡,∅,∅,0..n,0..n,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅*,∅*,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,0..1,∅,∅,0..1,0..1,∅,∅,∅,0..1,0..1,0..1,∅,∅,0..1,∅
Title,2.0,grouping!block,∅,0..n,0..n,0..n,‡,‡,0..n,∅,∅,‡,∅,∅,∅,0..n,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅*,∅*,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,0..n,∅
Sub,2.0,inline,∅,∅,∅,∅,‡,‡,∅,∅,∅,‡,∅,∅,∅,0..n,∅,∅,0..n,0..n,∅,∅,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,∅,∅,0..n,0..n,0..n,∅,0..n,0..n,0..n,∅,∅,0..n,∅,∅,∅,∅,∅,∅,∅,0..n,∅*,0..n,∅,∅,0..n,∅
Quote,1.7,inline,∅,∅,∅,∅,‡,‡,∅,∅,∅,‡,∅,∅,∅,0..n,0..n,0..n,0..n,0..n,∅,∅,0..n,0..n,0..n,0..n,∅,0..n,0..n,0..n,0..n,0..n,∅,∅,0..n,0..n,0..n,∅,0..n,0..n,0..n,∅,∅,0..n,∅,∅,0..n,0..n,∅,∅,∅,0..n,0..n,0..n,∅,∅,0..n,∅
Note,1.7,inline,∅,0..n,0..n,0..n,‡,‡,0..n,0..n,0..n,‡,∅,∅,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,∅,∅,∅,∅,∅,∅,∅,0..n,∅,∅,0..n,∅,∅,0..n,0..n,∅,∅,∅,0..n,0..n,0..n,∅,∅,0..n,∅
Reference,1.7,inline,∅,∅,∅,∅,‡,‡,∅,0..n,0..n,‡,∅,0..n,0..n,0..n,0..n,0..n,0..n,0..n,∅,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,∅*,∅*,∅,0..n,0..n,0..n,∅,0..n,0..n,0..n,∅,∅,0..n,∅,∅,0..n,0..n,∅,∅,∅,0..n,0..n,0..n,∅,∅,0..n,∅
BibEntry,1.7,inline,∅,∅,∅,∅,‡,‡,∅,∅,∅,‡,∅,∅,∅,0..n,0..n,0..n,0..n,0..n,0..n,∅,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,0..n,∅,∅,0..n,0..n,∅,∅,∅,0..n,0..n,0..n,∅,∅,0..n,∅
Lbl,both,inline,∅,∅,∅,0..n,‡,‡,0..n,0..n,0..n,‡,∅,0..n,∅,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,∅,∅,0..n,0..n,0..n,0..n,0..n,0..n,∅,∅,∅,∅,∅,∅,∅,0..n,∅,0..n,∅,∅,∅,0..n,0..n,∅,∅,∅,0..n,0..n,0..n,∅,∅,0..n,∅
Code,1.7,inline,∅,0..n,0..n,0..n,‡,‡,0..n,0..n,0..n,‡,∅,∅,∅,0..n,0..n,0..n,0..n,0..n,∅,∅,0..n,0..n,0..n,0..n,∅,0..n,0..n,0..n,0..n,0..n,∅*,∅,∅,∅,∅,∅,∅,∅,0..n,∅,∅,0..n,∅,∅,0..n,0..n,∅,∅,∅,0..n,0..n,0..n,∅,∅,0..n,∅
Em,2.0,inline,∅,∅,∅,∅,∅,‡,∅,∅,∅,‡,∅,∅,∅,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,∅,∅,0..n,0..n,0..n,∅,0..n,0..n,0..n,∅,∅,0..n,∅,∅,0..n,0..n,∅,∅,∅,0..n,0..n,0..n,∅,∅,0..n,∅
Strong,2.0,inline,∅,∅,∅,∅,∅,‡,∅,∅,∅,‡,∅,∅,∅,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,∅,∅,0..n,0..n,0..n,∅,0..n,0..n,0..n,∅,∅,0..n,∅,∅,0..n,0..n,∅,∅,∅,0..n,0..n,0..n,∅,∅,0..n,∅
Span,both,inline,∅,∅,∅,∅,∅,‡,∅,∅,∅,‡,∅,∅,∅,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,∅,∅,0..n,0..n,0..n,∅,0..n,0..n,0..n,∅,∅,0..n,∅,∅,0..n,0..n,∅,∅,∅,0..n,0..n,0..n,∅,∅,0..n,∅
Link,both,grouping!block!inline,∅,0..n,0..n,0..n,‡,‡,0..n,0..n,0..n,‡,∅,∅,∅,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,∅,0..n,∅,∅,0..n,0..n,0..n,∅,0..n,0..n,0..n,∅,∅,0..n,∅,∅,0..n,0..n,∅,∅,∅,0..n,0..n,0..n,∅,∅,0..n,∅
Annot,both,grouping!block!inline,∅,0..n,0..n,0..n,‡,‡,0..n,0..n,0..n,‡,∅,∅,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,∅,∅,0..n,0..n,0..n,∅,0..n,0..n,0..n,∅,∅,0..n,∅,∅,0..n,0..n,∅,∅,∅,0..n,0..n,0..n,∅,∅,0..n,∅
Form,both,grouping!block!inline,∅,0..n,0..n,0..n,‡,‡,0..n,0..n,0..n,‡,∅,∅,∅,0..n,0..n,0..n,0..n,0..n,∅,∅,0..n,0..n,0..n,0..n,∅,0..n,0..n,0..n,∅*,∅*,∅,∅,0..n,0..n,0..n,∅,0..n,0..n,0..n,∅,∅,0..n,∅,∅,0..n,0..n,∅,∅,∅,0..n,0..n,0..n,∅,∅,0..n,∅
Ruby,both,inline,∅,∅,∅,∅,∅,‡,∅,∅,∅,‡,∅,∅,∅,0..n,0..n,0..n,0..n,0..n,∅,∅,0..n,0..n,0..n,0..n,∅,0..n,0..n,0..n,0..n,0..n,∅,∅,∅,∅,∅,∅,∅,∅,0..n,∅,∅,0..n,∅,∅,0..n,0..n,∅,∅,∅,0..n,0..n,0..n,∅,∅,0..n,∅
RB,both,inline,∅,∅,∅,∅,∅,‡,∅,∅,∅,‡,∅,∅,∅,0..n,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,[a],∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,0..n,∅
RT,both,inline,∅,∅,∅,∅,∅,‡,∅,∅,∅,‡,∅,∅,∅,0..n,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,[a],∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,0..n,∅
RP,both,inline,∅,∅,∅,∅,∅,‡,∅,∅,∅,‡,∅,∅,∅,0..n,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,[a],∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,0..n,∅
Warichu,both,inline,∅,∅,∅,∅,∅,‡,∅,∅,∅,‡,∅,∅,∅,0..n,0..n,0..n,0..n,0..n,∅,∅,0..n,0..n,0..n,0..n,∅,0..n,0..n,0..n,0..n,0..n,∅,∅,∅,∅,∅,∅,∅,∅,0..n,∅,∅,0..n,∅,∅,0..n,0..n,∅,∅,∅,0..n,0..n,0..n,∅,∅,0..n,∅
WT,both,inline,∅,∅,∅,∅,∅,‡,∅,∅,∅,‡,∅,∅,∅,0..n,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,[b],∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,0..n,∅
WP,both,inline,∅,∅,∅,∅,∅,‡,∅,∅,∅,‡,∅,∅,∅,0..n,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,0..n,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,[b],∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,0..n,∅
FENote,2.0,grouping!block!inline,∅,0..n,0..n,0..n,‡,‡,0..n,0..n,0..n,‡,∅,∅,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,∅,0..n,0..n,0..n,0..n,0..n,0..n,∅,∅,∅,∅,∅,∅,∅,0..n,∅,∅,0..n,∅,∅,0..n,0..n,∅,∅,∅,0..n,0..n,0..n,∅,∅,0..n,∅
L,both,block!inline,∅,0..n,0..n,0..n,‡,‡,0..n,0..n,0..n,‡,∅,∅,0..n,0..n,0..n,0..n,∅,0..n,∅,∅,0..n,∅,∅,∅,∅,∅,∅,∅,∅*,∅*,∅*,∅,∅,∅,∅,∅,∅,∅,0..n,0..n,∅,0..n,∅,∅,0..n,0..n,∅,∅,∅,0..n,0..n,0..n,∅,∅,0..n,∅
LI,both,in L,∅,∅,∅,∅,∅,‡,∅,∅,∅,‡,∅,∅,∅,0..n,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,0..n,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,0..n,∅
LBody,both,in LI,∅,∅,∅,∅,∅,‡,∅,∅,∅,‡,∅,∅,∅,0..n,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,0..n,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,0..n,∅
Table,both,block,∅,0..n,0..n,0..n,‡,‡,0..n,0..n,0..n,‡,∅,∅,0..n,0..n,0..n,∅,∅,0..n,∅,∅,0..n,∅,∅,∅,∅,∅,∅,∅,∅*,∅*,∅*,∅,∅,∅,∅,∅,∅,∅,0..n,∅,∅,0..n,∅,∅,0..n,0..n,∅,∅,∅,0..n,0..n,0..n,∅,∅,0..n,∅
TR,both,Table,∅,∅,∅,∅,∅,‡,∅,∅,∅,‡,∅,∅,∅,0..n,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,0..n,∅,∅,∅,0..n,0..n,0..n,∅,∅,∅,∅,∅,0..n,∅
TH,both,Table,∅,∅,∅,∅,∅,‡,∅,∅,∅,‡,∅,∅,∅,0..n,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,0..n,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,0..n,∅
TD,both,Table,∅,∅,∅,∅,∅,‡,∅,∅,∅,‡,∅,∅,∅,0..n,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,0..n,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,0..n,∅
THead,both,Table,∅,∅,∅,∅,∅,‡,∅,∅,∅,‡,∅,∅,∅,0..n,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,0..1,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,0..n,∅
TBody,both,Table,∅,∅,∅,∅,∅,‡,∅,∅,∅,‡,∅,∅,∅,0..n,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,0..n,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,0..n,∅
TFoot,both,Table,∅,∅,∅,∅,∅,‡,∅,∅,∅,‡,∅,∅,∅,0..n,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,0..1,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,0..n,∅
Caption,both,grouping!block,∅,∅,∅,0..n,‡,‡,0..n,0..1,0..1,‡,0..1,∅,0..n,0..n,0..1,∅,∅,∅*,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅*,∅*,0..1,∅,∅,∅,∅,∅,∅,∅,∅*,0..1,∅,0..1,0..1,∅,∅,∅,∅,∅,∅,∅,0..1,0..1,∅,∅,0..n,∅
Figure,both,grouping!block!inline,∅,0..n,0..n,0..n,‡,‡,0..n,0..n,0..n,‡,∅,∅,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,∅,0..n,0..n,0..n,0..n,0..n,∅*,∅,∅,∅,∅,∅,∅,c,0..n,∅,∅,0..n,∅,∅,0..n,0..n,∅,∅,∅,0..n,0..n,0..n,∅,∅,0..n,∅
Formula,both,grouping!block!inline,∅,0..n,0..n,0..n,‡,‡,0..n,0..n,0..n,‡,∅,∅,0..n,0..n,0..n,0..n,0..n,0..n,∅,∅,0..n,0..n,0..n,0..n,∅,0..n,0..n,0..n,0..n,0..n,∅*,∅,∅,∅,∅,∅,∅,∅,0..n,∅,∅,0..n,∅,∅,0..n,0..n,∅,∅,∅,0..n,0..n,0..n,∅,∅,0..n,∅
Artifact,2.0,grouping!block!inline,∅,0..n,0..n,0..n,‡,‡,0..n,0..n,0..n,‡,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,∅,0..n,0..n,0..n,∅,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,∅,∅,0..n,∅
math,2.0,?,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,0..n,∅,∅,0..n,∅
mathml,2.0,?,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,0..n,0..n,0..n,∅
MC,both,---,∅,∅,∅,∅,∅,∅,∅,0..n,0..n,‡,∅,∅,∅,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,‡,‡,‡,0..n,‡,‡,0..n,∅,0..n,0..n,∅,∅,0..n,0..n,∅,∅,∅,0..n,0..n,0..n,∅,0..n,0..n,∅
%% 
%%
%% End of file `tagpdf-parent-child-2.csv'.


==> accessibility/tagpdf-parent-child.csv <==
%%
%% This is file `tagpdf-parent-child.csv',
%% generated with the docstrip utility.
%%
%% The original source files were:
%%
%% tagpdf-data.dtx  (with options: `parent-child')
%% 
%% Copyright (C) 2019-2024 Ulrike Fischer
%% 
%% It may be distributed and/or modified under the conditions of
%% the LaTeX Project Public License (LPPL), either version 1.3c of
%% this license or (at your option) any later version.  The latest
%% version of this license is in the file:
%% 
%%    https://www.latex-project.org/lppl.txt
%% 
%% This file is part of the "tagpdf bundle" (The Work in LPPL)
%% and all files in that bundle must be distributed together.
%% 
%% File: tagpdf-data.dtx
%% \ProvidesExplFile {tagpdf-parent-child.csv} {2025-01-12} {0.99l}
,,,StructTreeRoot,Document,Art,Part,Div,Sect,BlockQuote,NonStruct,TOC,TOCI,Index,Private,Quote,Note,Reference,BibEntry,P,Hn,H,Lbl,Code,Span,Link,Annot,Form,Ruby,RB,RT,RP,Warichu,WT,WP,L,LI,LBody,Table,TR,TH,TD,THead,TBody,TFoot,Caption,Figure,Formula,MC
Document,both,document level,1,0..n,∅,‡,‡,∅,0..n,‡,∅,∅,∅,0..n,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅
Art,1.7,grouping,∅,0..n,∅,‡,‡,0..n,0..n,‡,∅,∅,∅,0..n,∅,0..n,∅,∅,∅,0..1,0..1,∅,∅,∅,0..n,0..n,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,0..n,∅,∅,0..n,0..n,∅,∅,∅,0..n,0..n,∅,∅
Part,both,grouping,∅,0..n,0..n,‡,‡,0..n,0..n,‡,0..n,∅,0..n,0..n,∅,0..n,∅,0..n,∅,∅,∅,∅,0..n,∅,∅*,∅*,∅*,∅,∅,∅,∅,∅,∅,∅,∅,∅,0..n,∅,∅,∅,∅,∅,∅,∅,0..n,0..n,0..n,∅
Div,both,grouping,∅,0..n,0..n,‡,‡,0..n,0..n,‡,∅,0..n,0..n,0..n,∅,0..n,∅,0..n,∅,∅,∅,∅,0..n,∅,0..n,0..n,0..n,∅,∅,∅,∅,∅,∅,∅,∅,0..n,0..n,∅,∅,0..n,0..n,∅,∅,∅,0..n,0..n,0..n,∅
Sect,both,grouping,∅,0..n,0..n,‡,‡,0..n,0..n,‡,∅,∅,0..n,0..n,∅,0..n,∅,∅,∅,0..1,0..1,∅,∅,∅,0..n,0..n,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,0..n,∅,∅,0..n,0..n,∅,∅,∅,0..n,0..n,∅,∅
BlockQuote,1.7,grouping?,∅,0..n,0..n,‡,‡,0..n,0..n,‡,∅,∅,∅,0..n,∅,0..n,∅,∅,∅,∅,∅,∅,∅,∅,∅*,∅*,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,0..n,∅,∅,∅,∅,∅,∅,∅,0..n,0..n,0..n,∅
NonStruct,both,grouping,∅,0..n,0..n,‡,‡,0..n,0..n,‡,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,∅
TOC,1.7,grouping,∅,0..n,0..n,‡,‡,0..n,0..n,‡,0..n,0..n,∅,0..n,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅
TOCI,1.7,TOC,∅,∅,∅,‡,‡,∅,∅,‡,0..n,∅,∅,0..n,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅
Index,1.7,grouping?,∅,0..n,0..n,‡,‡,0..n,0..n,‡,∅,∅,∅,0..n,∅,0..n,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,0..n,∅,∅,0..n,0..n,∅,∅,∅,0..n,0..n,0..n,∅
Private,1.7,grouping,∅,0..n,0..n,‡,‡,0..n,0..n,‡,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,∅,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,∅
P,both,block,∅,0..n,0..n,‡,‡,0..n,0..n,‡,∅,0..n,0..n,0..n,∅,0..n,∅,0..n,∅,∅,∅,∅,∅,∅,∅*,∅*,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,0..n,∅,∅,0..n,0..n,∅,∅,∅,0..n,0..n,0..n,∅
Hn,both,block,∅,0..n,0..n,‡,‡,0..n,0..n,‡,∅,∅,0..n,0..n,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅*,∅*,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,0..n,∅,∅,0..n,0..n,∅,∅,∅,0..n,0..n,0..n,∅
H,both,block,∅,0..1,0..1,‡,‡,0..1,0..1,‡,∅,∅,0..n,0..n,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅*,∅*,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,0..1,∅,∅,0..1,0..1,∅,∅,∅,0..1,0..1,0..1,∅
Quote,1.7,inline,∅,∅,∅,‡,‡,∅,∅,‡,∅,∅,∅,0..n,0..n,0..n,∅,∅,0..n,0..n,0..n,0..n,∅,0..n,0..n,0..n,∅,∅,0..n,0..n,0..n,∅,0..n,0..n,∅,∅,0..n,∅,∅,0..n,0..n,∅,∅,∅,0..n,0..n,0..n,∅
Note,1.7,inline,∅,0..n,0..n,‡,‡,0..n,0..n,‡,∅,∅,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,∅,∅,∅,∅,∅,∅,∅,∅,∅,0..n,∅,∅,0..n,0..n,∅,∅,∅,0..n,0..n,0..n,∅
Reference,1.7,inline,∅,∅,∅,‡,‡,∅,0..n,‡,∅,0..n,0..n,0..n,0..n,0..n,∅,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,∅*,∅*,∅,0..n,0..n,0..n,∅,0..n,0..n,∅,∅,0..n,∅,∅,0..n,0..n,∅,∅,∅,0..n,0..n,0..n,∅
BibEntry,1.7,inline,∅,∅,∅,‡,‡,∅,∅,‡,∅,∅,∅,0..n,0..n,0..n,0..n,∅,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,∅,∅,∅,∅,∅,∅,∅,∅,∅,0..n,∅,∅,0..n,0..n,∅,∅,∅,0..n,0..n,0..n,∅
Lbl,both,inline,∅,∅,0..n,‡,‡,0..n,0..n,‡,∅,0..n,∅,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,∅,∅,0..n,0..n,0..n,0..n,∅,∅,∅,∅,∅,∅,∅,∅,0..n,∅,∅,∅,0..n,0..n,∅,∅,∅,0..n,0..n,0..n,∅
Code,1.7,inline,∅,0..n,0..n,‡,‡,0..n,0..n,‡,∅,∅,∅,0..n,0..n,0..n,∅,∅,0..n,0..n,0..n,0..n,∅,0..n,0..n,0..n,∅*,∅,∅,∅,∅,∅,∅,∅,∅,∅,0..n,∅,∅,0..n,0..n,∅,∅,∅,0..n,0..n,0..n,∅
Span,both,inline,∅,∅,∅,∅,‡,∅,∅,‡,∅,∅,∅,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,∅,∅,0..n,0..n,0..n,∅,0..n,0..n,∅,∅,0..n,∅,∅,0..n,0..n,∅,∅,∅,0..n,0..n,0..n,∅
Link,both,grouping!block!inline,∅,0..n,0..n,‡,‡,0..n,0..n,‡,∅,∅,∅,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,∅,0..n,∅,∅,0..n,0..n,0..n,∅,0..n,0..n,∅,∅,0..n,∅,∅,0..n,0..n,∅,∅,∅,0..n,0..n,0..n,∅
Annot,both,grouping!block!inline,∅,0..n,0..n,‡,‡,0..n,0..n,‡,∅,∅,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,∅,∅,0..n,0..n,0..n,∅,0..n,0..n,∅,∅,0..n,∅,∅,0..n,0..n,∅,∅,∅,0..n,0..n,0..n,∅
Form,both,grouping!block!inline,∅,0..n,0..n,‡,‡,0..n,0..n,‡,∅,∅,∅,0..n,0..n,0..n,∅,∅,0..n,0..n,0..n,0..n,∅,0..n,∅*,∅*,∅,∅,0..n,0..n,0..n,∅,0..n,0..n,∅,∅,0..n,∅,∅,0..n,0..n,∅,∅,∅,0..n,0..n,0..n,∅
Ruby,both,inline,∅,∅,∅,∅,‡,∅,∅,‡,∅,∅,∅,0..n,0..n,0..n,∅,∅,0..n,0..n,0..n,0..n,∅,0..n,0..n,0..n,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,0..n,∅,∅,0..n,0..n,∅,∅,∅,0..n,0..n,0..n,∅
RB,both,inline,∅,∅,∅,∅,‡,∅,∅,‡,∅,∅,∅,0..n,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,[a],∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅
RT,both,inline,∅,∅,∅,∅,‡,∅,∅,‡,∅,∅,∅,0..n,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,[a],∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅
RP,both,inline,∅,∅,∅,∅,‡,∅,∅,‡,∅,∅,∅,0..n,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,[a],∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅
Warichu,both,inline,∅,∅,∅,∅,‡,∅,∅,‡,∅,∅,∅,0..n,0..n,0..n,∅,∅,0..n,0..n,0..n,0..n,∅,0..n,0..n,0..n,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,0..n,∅,∅,0..n,0..n,∅,∅,∅,0..n,0..n,0..n,∅
WT,both,inline,∅,∅,∅,∅,‡,∅,∅,‡,∅,∅,∅,0..n,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,[b],∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅
WP,both,inline,∅,∅,∅,∅,‡,∅,∅,‡,∅,∅,∅,0..n,∅,∅,∅,∅,∅,∅,∅,∅,0..n,∅,∅,∅,∅,∅,∅,∅,∅,[b],∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅
L,both,block!inline,∅,0..n,0..n,‡,‡,0..n,0..n,‡,∅,∅,0..n,0..n,∅,0..n,∅,∅,0..n,∅,∅,∅,∅,∅,∅*,∅*,∅*,∅,∅,∅,∅,∅,∅,∅,0..n,∅,0..n,∅,∅,0..n,0..n,∅,∅,∅,0..n,0..n,0..n,∅
LI,both,in L,∅,∅,∅,∅,‡,∅,∅,‡,∅,∅,∅,0..n,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,0..n,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅
LBody,both,in LI,∅,∅,∅,∅,‡,∅,∅,‡,∅,∅,∅,0..n,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,0..n,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅
Table,both,block,∅,0..n,0..n,‡,‡,0..n,0..n,‡,∅,∅,0..n,0..n,∅,0..n,∅,∅,0..n,∅,∅,∅,∅,∅,∅*,∅*,∅*,∅,∅,∅,∅,∅,∅,∅,∅,∅,0..n,∅,∅,0..n,0..n,∅,∅,∅,0..n,0..n,0..n,∅
TR,both,Table,∅,∅,∅,∅,‡,∅,∅,‡,∅,∅,∅,0..n,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,0..n,∅,∅,∅,0..n,0..n,0..n,∅,∅,∅,∅
TH,both,Table,∅,∅,∅,∅,‡,∅,∅,‡,∅,∅,∅,0..n,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,0..n,∅,∅,∅,∅,∅,∅,∅,∅,∅
TD,both,Table,∅,∅,∅,∅,‡,∅,∅,‡,∅,∅,∅,0..n,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,0..n,∅,∅,∅,∅,∅,∅,∅,∅,∅
THead,both,Table,∅,∅,∅,∅,‡,∅,∅,‡,∅,∅,∅,0..n,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,0..1,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅
TBody,both,Table,∅,∅,∅,∅,‡,∅,∅,‡,∅,∅,∅,0..n,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,0..n,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅
TFoot,both,Table,∅,∅,∅,∅,‡,∅,∅,‡,∅,∅,∅,0..n,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅,0..1,∅,∅,∅,∅,∅,∅,∅,∅,∅,∅
Caption,both,grouping!block,∅,∅,0..n,‡,‡,0..n,0..1,‡,0..1,∅,0..n,0..n,∅,∅*,∅,∅,∅,∅,∅,∅,∅,∅,∅*,∅*,0..1,∅,∅,∅,∅,∅,∅,∅,0..1,∅,0..1,0..1,∅,∅,∅,∅,∅,∅,∅,0..1,0..1,∅
Figure,both,grouping!block!inline,∅,0..n,0..n,‡,‡,0..n,0..n,‡,∅,∅,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,∅,0..n,0..n,0..n,∅*,∅,∅,∅,∅,∅,∅,c,∅,∅,0..n,∅,∅,0..n,0..n,∅,∅,∅,0..n,0..n,0..n,∅
Formula,both,grouping!block!inline,∅,0..n,0..n,‡,‡,0..n,0..n,‡,∅,∅,0..n,0..n,0..n,0..n,∅,∅,0..n,0..n,0..n,0..n,∅,0..n,0..n,0..n,∅*,∅,∅,∅,∅,∅,∅,∅,∅,∅,0..n,∅,∅,0..n,0..n,∅,∅,∅,0..n,0..n,0..n,∅
MC,both,---,∅,∅,∅,∅,∅,∅,0..n,‡,∅,∅,∅,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,0..n,‡,‡,‡,0..n,‡,‡,∅,0..n,0..n,∅,∅,0..n,0..n,∅,∅,∅,0..n,0..n,0..n,∅
%% 
%%
%% End of file `tagpdf-parent-child.csv'.

